Robustness, Evaluation and Adaptation of Machine Learning Models in the Wild

Our goal is to improve reliability of Machine Learning (ML) systems deployed in the wild. ML models perform exceedingly well when test examples are similar to train examples. However, real-world applications are required to perform on any distribution of test examples. Current ML systems can fail silently on test examples with distribution shifts. In order to improve reliability of ML models due to covariate or domain shift, we propose algorithms that enable models to: (a) generalize to a larger family of test distributions, (b) evaluate accuracy under distribution shifts, (c) adapt to a target distribution. We study causes of impaired robustness to domain shifts and present algorithms for training domain robust models. A key source of model brittleness is due to domain overfitting, which our new training algorithms suppress and instead encourage domain-general hypotheses. While we improve robustness over standard training methods for certain problem settings, performance of ML systems can still vary drastically with domain shifts. It is crucial for developers and stakeholders to understand model vulnerabilities and operational ranges of input, which could be assessed on the fly during the deployment, albeit at a great cost. Instead, we advocate for proactively estimating accuracy surfaces over any combination of prespecified and interpretable domain shifts for performance forecasting. We present a label-efficient estimation to address estimation over a combinatorial space of domain shifts. Further, when a model's performance on a target domain is found to be poor, traditional approaches adapt the model using the target domain's resources. Standard adaptation methods assume access to sufficient labeled resources, which may be impractical for deployed models. We initiate a study of lightweight adaptation techniques with only unlabeled data resources with a focus on language applications.

==> images/srcsel/android-auc.dat <==
epoch	tgt	srcinit	yangC	ourReg	ourR
5	69.1	84.2	84.2	84.2	85.4
20	78.6	85.8	85.5	85.7	87.1
40	81.7	86.4	86.	86.2	87.5
80	84.6	86.5	86.1	86.4	87.5
160	86.7	86.5	85.8	86.2	87.4
200	86.8	86.3	85.6	86.1	87.5
250	86.6	86.3	85.4	86.	87.4


==> images/srcsel/android-ppl.dat <==
epoch	tgt	srcinit	yangC	regour	retr
5	146.4	110.8	110.7	109.9	108.7
20	114.4	110.0	109.6	107.6	106.8
40	111.0	110.5	109.1	107.8	106.3
80	110.3	111.0	109.0	107.1	106.2
160	110.7	110.3	109.4	107.3	106.1
200	110.6	110.1	110.1	107.4	106.2
250	110.5	110.0	110.4	107.0	105.6


==> images/srcsel/gaming-auc.dat <==
epoch	tgt	srcinit	yangC	ourReg	ourR
5	65.9	84.2	84.4	84.3	84.4
20	73.8	84.5	84.8	84.7	85.6
40	77.5	84.6	84.9	84.9	85.4
80	80.5	84.2	84.5	84.6	84.6
160	82.2	83.4	83.6	84.	84.
200	82.5	83.2	83.3	83.8	83.8
250	82.6	83.	83.1	83.7	83.7


==> images/srcsel/gaming-ppl.dat <==
epoch	tgt	srcinit	yangC	regour	retr
5	179.5	142.7	142.7	141.7	141.9
20	150.7	144.3	143.3	140.3	141.3
40	147.4	145.7	144.0	141.4	141.6
80	148.2	148.0	144.5	140.6	142.2
160	148.7	148.3	145.8	141.3	142.1
200	149.0	147.8	146.5	141.5	142.4
250	149.6	148.4	146.1	140.9	142.8


==> images/srcsel/physics-auc.dat <==
epoch	tgt	srcinit	yangC	regour	retr
5	73.7	84.5	84.5	84.5	86.2
20	81.	85.8	85.8	85.2	88.6
40	83.9	86.5	86.3	85.6	89.1
80	85.8	86.6	86.4	86.	89.3
160	86.7	86.4	86.3	86.4	89.2
200	86.7	86.4	86.2	86.5	89.2
250	86.7	86.4	86.2	86.5	89.2


==> images/srcsel/physics-ppl.dat <==
epoch	tgt	srcinit	regOur	retr
5	141.2	118.3	119.3	118.3
20	121.5	114.6	116.6	114.6
40	120.5	114.4	116.5	114.4
80	122.1	115.3	116.5	115.3
160	122.0	115.1	116.6	115.1
200	121.9	114.8	117.0	114.8
250	121.5	115.5	116.9	115.5


==> images/srcsel/unix-auc.dat <==
epoch	tgt	srcinit	yangC	regour	retr
5	64.5	78.6	78.6	78.6	80.
20	74.7	81.9	81.7	81.6	83.8
40	79.1	83.3	83.2	83.1	85.5
80	82.7	84.6	84.4	84.3	86.5
160	84.9	85.3	85.		85.		86.8
200	85.3	85.3	85.		85.		86.8
250	85.4	85.4	85.1	85.		86.8


==> images/srcsel/unix-ppl.dat <==
epoch	tgt	srcinit	regour	retr
5	137.7	106.4	106.7	105.6
20	110.8	105.7	105.0	104.5
40	107.4	106.6	104.5	104.4
80	107.6	107.5	105.1	104.4
160	107.8	107.4	104.7	105.2
200	108.0	107.2	105.1	105.2
250	107.8	107.7	105.2	105.0
